The Physical Nature of Subdwarf A Stars: White Dwarf Impostors

We address the physical nature of subdwarf A-type (sdA) stars and their possible link to extremely low mass (ELM) white dwarfs (WDs). The two classes of objects are confused in low-resolution spectroscopy. However, colors and proper motions indicate that sdA stars are cooler and more luminous, and thus larger in radius, than published ELM WDs. We demonstrate that surface gravities derived from pure hydrogen models suffer a systematic ~1 dex error for sdA stars, likely explained by metal line blanketing below 9000 K. A detailed study of five eclipsing binaries with radial velocity orbital solutions and infrared excess establishes that these sdA stars are metal-poor ~1.2 Msun main sequence stars with ~0.8 Msun companions. While WDs must exist at sdA temperatures, only ~1% of a magnitude-limited sdA sample should be ELM WDs. We conclude that the majority of sdA stars are metal-poor A-F type stars in the halo, and that recently discovered pulsating ELM WD-like stars with no obvious radial velocity variations may be SX Phe variables, not pulsating WDs.

==> apj_data_table.txt <==
Title: The Physical Nature of Subdwarf A Stars: White Dwarf Impostors
Authors: Brown W.R., Kilic M., Gianninas A.
Table: Radial Velocity Data
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 26 A26    ---     SDSS    SDSS J designation (HHMMSS.ss+DDMMSS.ss)
  28- 35 A8     ---     Object  short named used in article
  37- 47 F11.6  d       HJD     heliocentric Julian Date - 2450000, based on UTC
  49- 55 F7.2   km/s    HRV     heliocentric radial velocity (1)
  57- 61 F5.2   km/s  e_HRV     uncertainty in HRV
--------------------------------------------------------------------------------
Note (1): The heliocentric radial velocity is uncorrected for the white dwarf
    gravitational redshift.
--------------------------------------------------------------------------------
SDSS J074735.035+455420.02 J0747+45 7336.949516   64.11  5.20
SDSS J074735.035+455420.02 J0747+45 7337.022786   60.35  5.05
SDSS J074735.035+455420.02 J0747+45 7427.696022   84.46  8.43
SDSS J074735.035+455420.02 J0747+45 7427.859036   87.48  8.18
SDSS J074735.035+455420.02 J0747+45 7428.695398   99.08  7.05
SDSS J074735.035+455420.02 J0747+45 7430.691555   73.15  7.84
SDSS J075017.359+400441.30 J0750+40 7336.962809  -20.97  4.66
SDSS J075017.359+400441.30 J0750+40 7337.017686  -37.19  7.11
SDSS J075017.359+400441.30 J0750+40 7427.717586  -12.25  6.72
SDSS J075017.359+400441.30 J0750+40 7427.852464  -31.56  7.02
SDSS J075017.359+400441.30 J0750+40 7428.690043  -28.87  6.38
SDSS J075017.359+400441.30 J0750+40 7430.698318  -65.30  7.26
SDSS J075017.359+400441.30 J0750+40 7430.822398  -66.68  8.12
SDSS J075017.359+400441.30 J0750+40 7430.911873  -53.74  7.40
SDSS J075017.359+400441.30 J0750+40 7692.017453  -81.91  7.51
SDSS J075017.359+400441.30 J0750+40 7692.939261  -88.11  7.28
SDSS J075017.359+400441.30 J0750+40 7692.972088  -94.17  6.29
SDSS J075017.359+400441.30 J0750+40 7723.878724  -72.68  4.60
SDSS J075017.359+400441.30 J0750+40 7724.035412  -53.29  9.01
SDSS J075017.359+400441.30 J0750+40 7724.993829  -89.52  6.66
SDSS J075804.596+475406.10 J0758+47 7344.937318   52.48 14.99
SDSS J075804.596+475406.10 J0758+47 7344.951115   59.39 11.47
SDSS J075804.596+475406.10 J0758+47 7344.963778   50.67  9.33
SDSS J075804.596+475406.10 J0758+47 7344.976603   42.76  6.76
SDSS J075804.596+475406.10 J0758+47 7370.936626   45.98  7.35
SDSS J075804.596+475406.10 J0758+47 7370.949138   37.32  9.14
SDSS J075804.596+475406.10 J0758+47 7370.961593   54.09  8.39
SDSS J075804.596+475406.10 J0758+47 7370.974093   30.71 11.19
SDSS J075804.596+475406.10 J0758+47 7371.859178   53.18 10.91
SDSS J075804.596+475406.10 J0758+47 7371.871667   45.43 13.08
SDSS J075804.596+475406.10 J0758+47 7371.884202   57.53 10.84
SDSS J075804.596+475406.10 J0758+47 7371.897235   52.94  9.64
SDSS J075804.596+475406.10 J0758+47 7397.776258   72.71 21.95
SDSS J075804.596+475406.10 J0758+47 7397.844210   64.51 20.52
SDSS J075804.596+475406.10 J0758+47 7397.911085   67.26 14.95
SDSS J075804.596+475406.10 J0758+47 7397.979048   -2.05 38.80
SDSS J080205.902+433228.29 J0802+43 7336.952876   29.89  3.43
SDSS J080205.902+433228.29 J0802+43 7337.026713   41.01  3.33
SDSS J080205.902+433228.29 J0802+43 7397.803478   16.19 10.82
SDSS J080205.902+433228.29 J0802+43 7397.870805   31.73 10.27
SDSS J080205.902+433228.29 J0802+43 7397.938189   44.39 10.95
SDSS J080205.902+433228.29 J0802+43 7398.009151   47.97 10.94
SDSS J080205.902+433228.29 J0802+43 7399.730965  -23.03 13.95
SDSS J080205.902+433228.29 J0802+43 7399.749183  -12.51 15.16
SDSS J080205.902+433228.29 J0802+43 7399.767250   -1.52 11.21
SDSS J080205.902+433228.29 J0802+43 7399.785711   -9.94 11.96
SDSS J080205.902+433228.29 J0802+43 7427.700714   29.67  5.01
SDSS J080205.902+433228.29 J0802+43 7427.863485   53.72  5.21
SDSS J080205.902+433228.29 J0802+43 7428.699273   46.46  5.68
SDSS J080205.902+433228.29 J0802+43 7430.689326   49.95  4.40
SDSS J080313.312+415740.49 J0803+41 7336.957038   25.06  4.88
SDSS J080313.312+415740.49 J0803+41 7337.011626   42.47  6.59
SDSS J080313.312+415740.49 J0803+41 7427.705695   97.56  8.47
SDSS J080313.312+415740.49 J0803+41 7427.869809   40.16 10.32
SDSS J080313.312+415740.49 J0803+41 7428.704601  114.34  6.00
SDSS J080313.312+415740.49 J0803+41 7429.704872   10.90  8.78
SDSS J080313.312+415740.49 J0803+41 7429.896148   68.13  4.87
SDSS J080313.312+415740.49 J0803+41 7430.686635   14.15  6.17
SDSS J080313.312+415740.49 J0803+41 7430.702167   -1.81  6.58
SDSS J080313.312+415740.49 J0803+41 7430.818944  -11.74  6.49
SDSS J080313.312+415740.49 J0803+41 7430.908234    9.63  5.60
SDSS J080313.312+415740.49 J0803+41 7692.021534   46.92 10.24
SDSS J082328.325+373101.69 J0823+37 7427.732026  -73.88  6.14
SDSS J082328.325+373101.69 J0823+37 7427.878364  -50.68 11.62
SDSS J082328.325+373101.69 J0823+37 7430.712616  -96.18  9.41
SDSS J082328.325+373101.69 J0823+37 7430.815367  -92.00  5.60
SDSS J082328.325+373101.69 J0823+37 7430.915803  -91.49 15.34
SDSS J082328.325+373101.69 J0823+37 7723.883418 -162.83  4.98
SDSS J082328.325+373101.69 J0823+37 7724.029539 -137.95  5.64
SDSS J082328.325+373101.69 J0823+37 7724.987490 -101.04  8.04
SDSS J083238.894+135120.98 J0832+13 7399.805836   93.22 15.47
SDSS J083238.894+135120.98 J0832+13 7399.823915  112.65 14.61
SDSS J083238.894+135120.98 J0832+13 7399.842041  149.90 13.46
SDSS J083238.894+135120.98 J0832+13 7399.860109  124.15 13.45
SDSS J083238.894+135120.98 J0832+13 7400.777447  137.37  6.34
SDSS J083238.894+135120.98 J0832+13 7400.838999  142.20  5.54
SDSS J083238.894+135120.98 J0832+13 7400.888792  156.64  7.68
SDSS J083238.894+135120.98 J0832+13 7400.948157  162.07  7.89
SDSS J083238.894+135120.98 J0832+13 7401.002233  141.58  5.18
SDSS J083238.894+135120.98 J0832+13 7401.806467  112.72  8.78
SDSS J083238.894+135120.98 J0832+13 7401.866375  120.77  9.07
SDSS J083238.894+135120.98 J0832+13 7401.925798  108.09 11.68
SDSS J083238.894+135120.98 J0832+13 7423.668441  159.50 50.19
SDSS J083238.894+135120.98 J0832+13 7423.685189  143.00  6.25
SDSS J083238.894+135120.98 J0832+13 7423.701843  108.69 10.12
SDSS J083238.894+135120.98 J0832+13 7423.792479  107.68 13.31
SDSS J083238.894+135120.98 J0832+13 7423.907836  109.34 13.15
SDSS J080313.957+383037.73 J0803+38 7012.816850   37.14  6.21
SDSS J080313.957+383037.73 J0803+38 7106.610120   24.91  6.85
SDSS J080313.957+383037.73 J0803+38 7106.613615   35.50 10.14
SDSS J080313.957+383037.73 J0803+38 7109.614089   24.83  7.48
SDSS J080313.957+383037.73 J0803+38 7427.724761   77.10 10.41
SDSS J080313.957+383037.73 J0803+38 7428.716342  103.34 13.03
SDSS J080313.957+383037.73 J0803+38 7429.700653   63.25  7.45
SDSS J080313.957+383037.73 J0803+38 7429.891617   74.85  7.19
SDSS J080313.957+383037.73 J0803+38 7430.682891   75.03  9.16
SDSS J080313.957+383037.73 J0803+38 7430.825824   65.02  7.71
SDSS J080540.813+424350.70 J0805+42 7012.827669  -29.51  3.87
SDSS J080540.813+424350.70 J0805+42 7106.603984  -29.45  6.25
SDSS J080540.813+424350.70 J0805+42 7106.606981  -32.71  5.72
SDSS J080540.813+424350.70 J0805+42 7109.609579  -26.23  4.88
SDSS J080540.813+424350.70 J0805+42 7427.711546  -10.64  7.97
SDSS J080540.813+424350.70 J0805+42 7428.710106   20.79  7.76
SDSS J080540.813+424350.70 J0805+42 7430.694745   -0.49  7.10
SDSS J080540.813+424350.70 J0805+42 7430.905072    1.70  5.45
SDSS J094154.305+370140.92 J0941+37 7041.882416  -85.59 14.21
SDSS J094154.305+370140.92 J0941+37 7109.620622 -127.94  6.59
SDSS J094154.305+370140.92 J0941+37 7109.632357 -152.46  6.91
SDSS J094154.305+370140.92 J0941+37 7109.669056 -140.65  6.76
SDSS J094154.305+370140.92 J0941+37 7428.941553  -82.25  8.23
SDSS J094154.305+370140.92 J0941+37 7692.024599 -132.34  7.51
SDSS J094154.305+370140.92 J0941+37 7692.950587 -135.16 11.85
SDSS J094154.305+370140.92 J0941+37 7692.956745 -129.15 12.79
SDSS J094154.305+370140.92 J0941+37 7692.977025 -144.25 10.57
SDSS J094154.305+370140.92 J0941+37 7692.982963 -160.10 10.94
SDSS J101132.732+024216.47 J1011+02 7041.9632    301.15 18.82
SDSS J101132.732+024216.47 J1011+02 7042.8570    286.88 21.60
SDSS J101132.732+024216.47 J1011+02 7107.643840  338.25 14.69
SDSS J101132.732+024216.47 J1011+02 7107.741242  306.32 14.81
SDSS J101132.732+024216.47 J1011+02 7107.828842  301.08 16.90
SDSS J024318.073-084749.67 J0243-08 7044.656021   17.08 16.67
SDSS J024318.073-084749.67 J0243-08 7045.670429  -11.11 17.04
SDSS J024318.073-084749.67 J0243-08 7428.614480 -117.17  9.11
SDSS J024318.073-084749.67 J0243-08 7430.633352  -77.92 10.97
SDSS J024318.073-084749.67 J0243-08 7692.877415   77.32  9.86
SDSS J024318.073-084749.67 J0243-08 7723.786766  -16.34 10.55
SDSS J024318.073-084749.67 J0243-08 7723.799845  -21.03 13.74
SDSS J024318.073-084749.67 J0243-08 7723.815619   10.82  9.50
SDSS J042128.509+000213.44 J0421+00 7012.724670  -41.42 10.49
SDSS J042128.509+000213.44 J0421+00 7012.733397  -57.43  6.88
SDSS J042128.509+000213.44 J0421+00 7012.748373  -82.89  9.29
SDSS J042128.509+000213.44 J0421+00 7012.764136  -81.30  9.78
SDSS J042128.509+000213.44 J0421+00 7012.840753 -103.63  6.41
SDSS J042128.509+000213.44 J0421+00 7042.642886  -60.70 15.59
SDSS J042128.509+000213.44 J0421+00 7042.690683  -31.15 16.43
SDSS J042128.509+000213.44 J0421+00 7042.847024   79.54 21.76
SDSS J042128.509+000213.44 J0421+00 7043.771443  -53.66 12.84
SDSS J042128.509+000213.44 J0421+00 7045.680909   44.65 19.58
SDSS J042128.509+000213.44 J0421+00 7337.931802   65.55  9.24
SDSS J042128.509+000213.44 J0421+00 7337.936293   71.26 11.49
SDSS J042128.509+000213.44 J0421+00 7337.950170   45.45 14.64
SDSS J042128.509+000213.44 J0421+00 7337.954673   60.81 11.97
SDSS J042128.509+000213.44 J0421+00 7337.965263   48.90  7.00
SDSS J042128.509+000213.44 J0421+00 7359.676620   35.78 10.22
SDSS J042128.509+000213.44 J0421+00 7427.595039   66.95  6.12
SDSS J042128.509+000213.44 J0421+00 7427.662949   42.75  9.11
SDSS J042128.509+000213.44 J0421+00 7427.742711  -33.59 13.92
SDSS J042128.509+000213.44 J0421+00 7428.590666  -83.32 12.18
SDSS J042128.509+000213.44 J0421+00 7428.647570  -76.57  8.36
SDSS J042128.509+000213.44 J0421+00 7428.752561    5.83 11.84
SDSS J042128.509+000213.44 J0421+00 7429.590054   46.62  5.87
SDSS J042128.509+000213.44 J0421+00 7429.668970   73.03  8.15
SDSS J042128.509+000213.44 J0421+00 7430.647156  -92.00 10.14
SDSS J081115.372-021652.75 J0811-02 6720.686985  -23.19  8.78
SDSS J081115.372-021652.75 J0811-02 6720.702250  -15.51 16.27
SDSS J081115.372-021652.75 J0811-02 7042.825881  -86.05 25.69
SDSS J081115.372-021652.75 J0811-02 7043.838460   11.65 25.44
SDSS J081115.372-021652.75 J0811-02 7043.864317   72.84 31.21
SDSS J081115.372-021652.75 J0811-02 7044.863179   47.82 19.37
SDSS J081115.372-021652.75 J0811-02 7045.855014  -29.25 27.97
SDSS J081115.372-021652.75 J0811-02 7337.985361   77.61 15.23
SDSS J081115.372-021652.75 J0811-02 7402.7878    119.41 24.44
SDSS J081115.372-021652.75 J0811-02 7428.663488  -62.01 10.85
SDSS J081115.372-021652.75 J0811-02 7428.776368  -43.28 10.01
SDSS J081115.372-021652.75 J0811-02 7429.686149   37.56  7.08
SDSS J081115.372-021652.75 J0811-02 7429.877556  -21.72 11.78
SDSS J081115.372-021652.75 J0811-02 7430.664122  106.51  8.81
SDSS J081115.372-021652.75 J0811-02 7430.741099   98.41 11.23
SDSS J081115.372-021652.75 J0811-02 7430.843608   84.24  8.99
SDSS J091157.257+583308.39 J0911+58 7106.628908  194.32  8.62
SDSS J091157.257+583308.39 J0911+58 7430.900243   98.35 23.64
SDSS J091157.257+583308.39 J0911+58 7692.005348  105.15 10.80
SDSS J091157.257+583308.39 J0911+58 7723.895063  207.06  6.88
SDSS J091157.257+583308.39 J0911+58 7723.927507  230.68  9.59
SDSS J091157.257+583308.39 J0911+58 7724.021621  212.50  7.58
SDSS J140608.922+044302.12 J1406+04 7044.989928  -99.35 19.40
SDSS J140608.922+044302.12 J1406+04 7157.780758   87.78 24.91
SDSS J140608.922+044302.12 J1406+04 7157.800758   70.96 11.47
SDSS J140608.922+044302.12 J1406+04 7404.0045   -161.26 50.54
SDSS J140608.922+044302.12 J1406+04 7404.9618    -44.25 29.61
SDSS J140608.922+044302.12 J1406+04 7406.0461    -24.73 11.97
SDSS J140608.922+044302.12 J1406+04 7430.040745   60.73 16.71
SDSS J140608.922+044302.12 J1406+04 7573.653672  -71.40 13.80
SDSS J140608.922+044302.12 J1406+04 7573.692916  -82.96  8.37
SDSS J140608.922+044302.12 J1406+04 7574.655306  -22.81  8.80
SDSS J140608.922+044302.12 J1406+04 7574.751420  -91.70 15.71
SDSS J154102.488+314003.68 J1541+31 6331.938691  117.59  7.03
SDSS J154102.488+314003.68 J1541+31 6332.012597  124.16  9.47
SDSS J154102.488+314003.68 J1541+31 7042.988373  118.70 26.17
SDSS J154102.488+314003.68 J1541+31 7045.050635  -27.18 13.68
SDSS J154102.488+314003.68 J1541+31 7046.004250  160.21 11.04
SDSS J154102.488+314003.68 J1541+31 7046.014702  168.99 12.74
SDSS J154102.488+314003.68 J1541+31 7046.023314  148.81  9.27
SDSS J154102.488+314003.68 J1541+31 7155.696358  127.75  8.75
SDSS J154102.488+314003.68 J1541+31 7155.805338   71.61  4.50
SDSS J154102.488+314003.68 J1541+31 7155.847374   54.86  4.63
SDSS J154102.488+314003.68 J1541+31 7155.905696   28.72  6.23
SDSS J154102.488+314003.68 J1541+31 7157.834122  139.59  8.04
SDSS J154102.488+314003.68 J1541+31 7160.879912  -55.53 10.57
SDSS J160036.831+272117.81 J1600+27 6045.912200 -158.64 17.77
SDSS J160036.831+272117.81 J1600+27 6046.010624 -199.31 28.55
SDSS J160036.831+272117.81 J1600+27 6330.027470 -224.28  5.46
SDSS J160036.831+272117.81 J1600+27 6330.038941 -221.72  5.98
SDSS J160036.831+272117.81 J1600+27 6331.049682 -258.62  9.48
SDSS J160036.831+272117.81 J1600+27 6422.887770 -376.44 17.52
SDSS J160036.831+272117.81 J1600+27 6423.859665 -385.68 14.57
SDSS J160036.831+272117.81 J1600+27 6423.909319 -323.86 27.44
SDSS J160036.831+272117.81 J1600+27 6423.946861 -304.01 29.31
SDSS J160036.831+272117.81 J1600+27 6424.698263 -402.33 22.12
SDSS J160036.831+272117.81 J1600+27 6424.797374 -404.77 20.29
SDSS J160036.831+272117.81 J1600+27 6424.881794 -341.94 15.95
SDSS J160036.831+272117.81 J1600+27 6687.016922 -191.02 18.30
SDSS J160036.831+272117.81 J1600+27 6688.051423 -201.40 21.39
SDSS J160036.831+272117.81 J1600+27 6779.884891 -451.69 24.28
SDSS J160036.831+272117.81 J1600+27 6780.748006 -485.65 23.16
SDSS J160036.831+272117.81 J1600+27 6780.950310 -418.07 21.17
SDSS J160036.831+272117.81 J1600+27 6781.821137 -383.10 26.13
SDSS J160036.831+272117.81 J1600+27 6782.733198 -382.91 23.86
SDSS J160036.831+272117.81 J1600+27 7574.782398 -266.11  7.18
SDSS J160050.256+051617.27 J1600+05 6836.742148  -88.38  6.28
SDSS J160050.256+051617.27 J1600+05 6836.747333  -74.65  5.86
SDSS J160050.256+051617.27 J1600+05 6836.769195  -70.23 10.55
SDSS J160050.256+051617.27 J1600+05 6836.812017 -113.49  6.71
SDSS J160050.256+051617.27 J1600+05 7043.039521   14.13 17.67
SDSS J160050.256+051617.27 J1600+05 7044.034753  -37.23 17.66
SDSS J160050.256+051617.27 J1600+05 7107.011627 -165.64  8.00
SDSS J160050.256+051617.27 J1600+05 7107.857348 -199.15 11.52
SDSS J160050.256+051617.27 J1600+05 7108.004013 -150.66  9.14
SDSS J160050.256+051617.27 J1600+05 7108.861701 -136.60  9.85
SDSS J160050.256+051617.27 J1600+05 7108.998910 -104.27 12.38
SDSS J160050.256+051617.27 J1600+05 7109.017418  -93.93 11.30
SDSS J160050.256+051617.27 J1600+05 7154.844130 -131.48  7.72
SDSS J160050.256+051617.27 J1600+05 7154.906261 -132.63  9.87
SDSS J160050.256+051617.27 J1600+05 7155.824637  -99.53  9.18
SDSS J160050.256+051617.27 J1600+05 7155.875124  -97.96 11.38
SDSS J160050.256+051617.27 J1600+05 7155.919453 -109.00  9.68
SDSS J160050.256+051617.27 J1600+05 7160.854603 -267.75 18.19
SDSS J160050.256+051617.27 J1600+05 7160.944568 -276.19 20.84
SDSS J205219.372-033208.71 J2052-03 6836.959400 -175.23 13.64
SDSS J205219.372-033208.71 J2052-03 7573.858475 -215.25  8.45
SDSS J205219.372-033208.71 J2052-03 7574.822365 -109.27 13.86
SDSS J205219.372-033208.71 J2052-03 7691.578810 -213.37 15.43
SDSS J205219.372-033208.71 J2052-03 7692.596247 -191.08  8.31
SDSS J220133.319+242005.63 J2201+24 7311.755996 -176.67 10.19
SDSS J220133.319+242005.63 J2201+24 7336.746029 -110.98 10.19
SDSS J220133.319+242005.63 J2201+24 7573.956068 -186.64 14.20
SDSS J220133.319+242005.63 J2201+24 7692.721760 -109.44 16.84
SDSS J221928.482+120418.68 J2219+12 5512.715898 -341.63  7.67
SDSS J221928.482+120418.68 J2219+12 5862.678664 -334.25 11.00
SDSS J221928.482+120418.68 J2219+12 5862.681627 -328.24  9.17
SDSS J221928.482+120418.68 J2219+12 5866.632792 -361.07  5.69
SDSS J221928.482+120418.68 J2219+12 6123.841744 -327.30 10.94
SDSS J221928.482+120418.68 J2219+12 6243.603897 -322.88 11.16
SDSS J221928.482+120418.68 J2219+12 6596.569261 -370.76  7.71
SDSS J221928.482+120418.68 J2219+12 6837.846238 -374.68  7.00
SDSS J221928.482+120418.68 J2219+12 6837.850070 -365.72  7.87
SDSS J221928.482+120418.68 J2219+12 6838.969154 -372.97  5.53
SDSS J221928.482+120418.68 J2219+12 7008.580285 -355.44 10.04
SDSS J221928.482+120418.68 J2219+12 7008.587205 -324.46 12.35
SDSS J221928.482+120418.68 J2219+12 7155.967316 -353.69  6.98
SDSS J221928.482+120418.68 J2219+12 7155.971645 -364.63  6.80
SDSS J221928.482+120418.68 J2219+12 7336.601221 -325.53  6.76
SDSS J221928.482+120418.68 J2219+12 7336.603478 -325.61  6.78
SDSS J221928.482+120418.68 J2219+12 7336.606626 -326.44  6.63
SDSS J221928.482+120418.68 J2219+12 7336.654793 -320.31  8.96
SDSS J221928.482+120418.68 J2219+12 7336.715887 -341.12  9.71
SDSS J221928.482+120418.68 J2219+12 7336.774690 -345.04 11.99
SDSS J221928.482+120418.68 J2219+12 7692.565447 -354.27 17.11
SDSS J221928.482+120418.68 J2219+12 7692.572843 -347.01 13.34
SDSS J221928.482+120418.68 J2219+12 7692.577761 -383.02  7.35
SDSS J221928.482+120418.68 J2219+12 7692.580701 -367.80  8.54
SDSS J221928.482+120418.68 J2219+12 7692.583837 -352.59  8.58
SDSS J221928.482+120418.68 J2219+12 7692.587054 -377.15  8.67
SDSS J221928.482+120418.68 J2219+12 7724.554569 -348.69  6.21

